Diffusion Illusions: Hiding Images in Plain Sight

We explore the problem of computationally generating special `prime' images that produce optical illusions when physically arranged and viewed in a certain way. First, we propose a formal definition for this problem. Next, we introduce Diffusion Illusions, the first comprehensive pipeline designed to automatically generate a wide range of these illusions. Specifically, we both adapt the existing `score distillation loss' and propose a new `dream target loss' to optimize a group of differentially parametrized prime images, using a frozen text-to-image diffusion model. We study three types of illusions, each where the prime images are arranged in different ways and optimized using the aforementioned losses such that images derived from them align with user-chosen text prompts or images. We conduct comprehensive experiments on these illusions and verify the effectiveness of our proposed method qualitatively and quantitatively. Additionally, we showcase the successful physical fabrication of our illusions -- as they are all designed to work in the real world. Our code and examples are publicly available at our interactive project website: https://diffusionillusions.com

==> NOTES.txt <==
NOTES:

Start with 

Diffusion Models Developed Rapidly - but they can't do this! (Show example) What if I want a picture of a dog that when turned upside-down turns into a sloth? 


*Breaking down barriers for artistic generation. Diffusion models broke it down for normal images, but this is much more difficult. Try finding someone that can draw an image like this!

Artists have tried to make these things in the past and now we can do it automatically. Hell, we can even do things artists have never done before! (Overlay Illusions).

In this paper, we introduce a class of constraint-based image generation algorithms that generate images through an 

We can hide images in plain sight



ABE ORDERING PROPOSAL:
    1. Broad Introduction (Abe)
    2. History of Illusions + Generating Illusions (Abe)
    3. Contribution Statement (Abe)
    4. Problem Statement (Abe)
    5. Methods
    6. Experiments
    7. Discussion / Future Works
        Future Work: 
            Limitations: Multiplication is not a perfect simluation due to the way different inks filter light, and how empty a given toner cartridge is etc. It's not a perfect filter. We will implement printer-specific calibration during the illusoin generation process, or in post processing in a future work.
    
    
